Determining the viewing angle from TeV light curve of GRB 221009A

Gamma-ray bursts (GRBs) are among the most powerful explosive events in the universe. LHAASO recently observed the most luminous one: GRB 221009A, and unveiled its TeV light curve. The light curve exhibits a distinct jet break at around 670 seconds, enabling the derivation of the viewing angle based on the smoothness of the jet break. We constructed two models with or without considering the high-latitude radiation, where the viewing angle was treated as a free parameter, to fit the TeV light curve. We obtained the viewing angles being 9.4 $\times 10^{-4}$ radians and 5.9 $\times 10^{-3}$ radians, respectively. These values closely resemble an on-axis scenario, given the opening angle is 1.4 $\times 10^{-2}$ radians.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
